Stationary Surfaces with Boundaries

This article investigates stationary surfaces with boundaries, which arise as the critical points of functionals dependent on curvature. Precisely, a generalized "bending energy" functional $\mathcal{W}$ is considered which involves a Lagrangian that is symmetric in the principal curvatures. The first variation of $\mathcal{W}$ is computed, and a stress tensor is extracted whose divergence quantifies deviation from $\mathcal{W}$-criticality. Boundary-value problems are then examined, and a characterization of free-boundary $\mathcal{W}$-surfaces with rotational symmetry is given for scaling-invariant $\mathcal{W}$-functionals. In case the functional is not scaling-invariant, certain boundary-to-interior consequences are discussed. Finally, some applications to the conformal Willmore energy and the p-Willmore energy of surfaces are presented.

==> boundary.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'boundary.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{399.10350037bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.94480601)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{boundary.pdf}}%
    \put(0.39083435,0.87316181){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\*T$}}}%
    \put(0.67943378,0.88769559){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\*n$}}}%
    \put(0.28702158,0.59909609){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\con$}}}%
    \put(1.03239721,0.58248607){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.79985663,0.54718972){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\*n$}}}%
    \put(0.49672333,0.44752944){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\*T$}}}%
    \put(0.52994342,0.08210849){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\con$}}}%
    \put(0.7604078,0.32918292){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\tau_g$}}}%
    \put(0.56731598,0.73197646){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\kappa_n$}}}%
    \put(0.86787477,0.04360133){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\partial\Sigma$}}}%
  \end{picture}%
\endgroup%

